Lyapunov Constructions for System Interconnections Arising from Adaptation in Some Optimization Methods

Interconnected systems have been widely studied, with a focus on interconnected systems whose subsystems are solely input-to-state stable (ISS) or passive systems. The focus of this work is on the interconnected systems that appear in adaptive gradient methods. In adaptive gradient methods, one subsystem seeks to move parameters of a cost function towards a minimizer while the other subsystem works to estimate some derivative information about the cost function to help determine the direction of the parameter update. This work studies instances of such interconnected systems and gives various Lyapunov function constructions for them using different techniques. Global asymptotic stability (GAS) of adaptive gradient optimizers follows from small-gain theory; the Lyapunov functions constructed here certify it explicitly.

==> reviewer-comments/ReportOn26-0305v1.txt <==
Three expert Reviewers have agreed to evaluate the quality and the relevance of the contribution of this submission. While one Reviewer struggles to see advantages with respect to the small-gain approach, the two other Reviewers believe that the paper contains potentially interesting results, which must be however more convincingly motivated and placed within the related literature. I personally agree with the opinion of the two latter Reviewers. 

The paper fits well into the category in which it has been submitted on TAC: it is particularly well written, easy to read while at the same providing a clear, complete but to-the-point discussion of a specific control problem, by providing a few recipes to construct Lyapunov functions in a systematic way for a class of practically-relevant dynamics. As suggested by Reviewer 5, these functions should be more explicitly related to existing strategies in the literature.

There is an inconsistency in the time derivative of J in (15), where the latter function is reported as a function of two arguments, rather than \vartheta alone as it has been stated in Assumption 1: I understand the reasoning of the Authors to stress that J_dot, differently from J, depends on both state variables, but I find the notation slightly confusing. Similarly, V_4 is reported first as a function of two arguments, in equation (14), and subsequently as a function of one argument only, in equation (18). The dependencies of the functions should be made consistent throughout the entire paper.

The title of Section V.A is slightly misleading. As noted also by Reviewer 1, cost functions are always scalar, since the wording scalar function, typically, refers to the property that the function is scalar-valued. Here, the Authors want to say that the argument of the function is also scalar, hence I would suggest the Authors to find a different, more explicit, way of referring to this scenario. Even more importantly, if I understand correctly the original formulation of the dynamics, the dimensions of the variables \vartheta and \varphi are not correlated to each other (denoted by n and m, respectively). However, in the statement of Proposition 1 the Authors only say J : \mathbb{R} \rightarrow \mathbb{R}, from which one can only infer that n = 1, while it seems that the Authors may implicitly also assume that m = 1. If this is indeed the case, a comment in this direction must be added. Moreover, it would be interesting if the Authors could emphasize the step in the proof that would fail in the presence of non-scalar \vartheta.

In my opinion, the last comments of Section V.B are somewhat confusing. I would suggest to make the theoretical conclusions therein consistent with the motivating example of the previous section from the beginning.

It appears that the last paragraph of Section V.A has been moved from its originally intended position, as it refers to the following proposition right at the end of the section instead.

==> reviewer-comments/Review408101_Reviewer1_Of26-0305v1.txt <==
I enjoyed reading this paper, which provides a nice new set of ideas, mostly pertaining nonsmooth Lyapunov constructions. 

1. The first thing I would like to specify is that the authors can avoid using Dini derivatives, and instead rely on existing results (mostly due to Clarke) for dealing with max-type Lyapunov functions. In fact, the following aspects should be taken into account:  - following the literature of max-min Lyapunov function, the key to being able to prove reasonable results is to assume continuity of the right-hand side of the differential equation (11). This is not completely obvious to me, but I believe not doing so generates unclear statements (solutions to (11) will have to be carefully defined), which is not done now) -- I am assuming continuity is in the mindset of the authors but it should be added to the assumptions. - if continuity is assumed, then there is no need to check places where the Lipschitz V is non-differentiable. In fact, the authors may cite M. Della Rossa, R. Goebel, A. Tanwani, and L. Zaccarian. Piecewise structure of Lyapunov functions and densely checked decrease conditions for hybrid systems. Mathematics of Control, Signals, and Systems, 33:123149, 2021. or similar results, to show that only the places where the gradient is defined are enough to show V5dot \leq -W(theta,varphi) in the Clarke sense (namely V5dot = <\partial V, f(x)> for any vector in the Clarke gradient partial V. 

2. There may be an important issue about D+alpha(r) when alpha in Kinf. Indeed a continuous function is not necessarily differentiable. Here some extra assumption on the Kinf function is required (this left limit could go to infinity if the function becomes vertical at some point). Extra care should be taken. 

3. in the writing, can you please refer to the euqations more often? For example, before (28) you should refer to (17) to help the reader. This applies to many other steps that need extra work by the reader just because the pertaining equations are not cited.

4. At the end of the proof of Thm 1 you cite Khalil for the Lyapunov proof. This is not enough because of the nonsmoothness. Can you provide a more precise reference?

5. In section V.A, the "scalar cost" means that theta is scalar. This is unclear. The cost is always scalar. The theta is not.

6. In Proposition 2, V7dot is only semidefinite negative due to the moltiplication by vaphi. I am not sure what I am missing here.

7. After (28) I am not sure what "strictly negative" means. Either negative or not. What does "strictly" add to this?

==> reviewer-comments/Review408102_Reviewer2_Of26-0305v1.txt <==
A great and useful advantage of the small-gain theory is a simple small-gain condition, which is particularly easy to check in case of two subsystems. Also small-gain theory provides explicit constructions of several types for a Lyapunov function for interconnected systems, which are relatively simple in case of two subsystems. Hence I totally disagree with the authors motivation: "This raises the question of how to find Lyapunov functions to prove the stability of other interconnected systems arising in ..." Why the existing approaches from the cited papers are not good enough?
 
Hence the motivation of the paper is not substantial. Even worth, the motivating example serves as an illustration for the well-known small-gain theory making the rest of the paper useless. Also I disagree with the statement written about the existing small-gain theory: "However, verifying the necessary ISS conditions for any given interconnected system can be nontrivial, particularly for systems arising from adaptive gradient methods."

First, it should be noted that these conditions are sufficient, but not necessary. Second, these conditions are very easy to verify as the motivating example demonstrates, as well as in case of system (11) in the subsequent section. Theorem 1 provides no new results, as the authors say before its statement (it follows easily from the mall-gain theory). Three constructions of Lyapunov functions are nothing more than interesting exercises, providing alternatives to known max-type, sum-type, scaling-type constructions. These exercised demonstrate, that many unnecessary derivations and constructions can avoided due to the powerful small-gain theory, which provides clear and universal constructions. Hence the paper provides no contribution for a publication.

==> reviewer-comments/Review408900_Reviewer5_Of26-0305v1.txt <==
This is an interesting paper which presents some new results in terms of construction of Lyapunov functions. The paper could benefit from a more precise presentation/justification of the results. Please see the comments below.

1) The term Lie derivative is not used accurately. One should indicate the direction along which the derivative is performed, i.e. the Lie derivative of f along h. Note that in the paper this is used to denote the time derivative of a function along a vector field, which means that one could avoid altogether the use of the terminology. Likewise, please make sure that when "time derivatives" are computed the text clearly states along which directions these are computed.

2) By looking at the Lyapunov functions in equations (9) I have the feeling that V_1 is new, while V_2 and V_3 are not new, in the sense that they can be obtained using nonlinear scaling, for example using the work of Ito or the scaling techniques of Jiang/Wang.

3) The last paragraph of Section II should be removed. It is well-known that finding Lyapunov functions is difficult, and that only some systematic techniques are available. The paper advocates the use of NL scaling, which is one such a techniques.

4) The sentence (page 2, right column): "The term q represents an adaptation ..... " is very vague and it is not clear what its objective is.

5) V_6 can be obtained using the scaling technique of Ito. The same applies to V_7, and to V_10 and V_11.

Overall, it is not clear what the message/contribution of the paper is. The construction of several Lyapunov functions for a family of planar systems? Can this approach be scaled in some way to more general problems/systems? What do we learn by the long list of Lyapunov functions?

